ProtoTransformer: A Meta-Learning Approach to Providing Student Feedback

High-quality computer science education is limited by the difficulty of providing instructor feedback to students at scale. While this feedback could in principle be automated, supervised approaches to predicting the correct feedback are bottlenecked by the intractability of annotating large quantities of student code. In this paper, we instead frame the problem of providing feedback as few-shot classification, where a meta-learner adapts to give feedback to student code on a new programming question from just a few examples annotated by instructors. Because data for meta-training is limited, we propose a number of amendments to the typical few-shot learning framework, including task augmentation to create synthetic tasks, and additional side information to build stronger priors about each task. These additions are combined with a transformer architecture to embed discrete sequences (e.g. code) to a prototypical representation of a feedback class label. On a suite of few-shot natural language processing tasks, we match or outperform state-of-the-art performance. Then, on a collection of student solutions to exam questions from an introductory university course, we show that our approach reaches an average precision of 88% on unseen questions, surpassing the 82% precision of teaching assistants. Our approach was successfully deployed to deliver feedback to 16,000 student exam-solutions in a programming course offered by a tier 1 university. This is, to the best of our knowledge, the first successful deployment of a machine learning based feedback to open-ended student code.

==> images/examples.txt <==
def find_snps(string_1, string_2):
    """
    Given two equal length strings, return a list of all indices
    where the two strings have different characters.
    >>> find_snps("ATGCC", "ATTCA")
    [2, 4]
    """
    indices = []
    for i in range(len(string_1)):
        if string_1[i] == string_2[i]:
            indices.append(i)
    return indices

Checking Inequality of Characters
'Major Errors': True

---

def count_evens_in_column(filename):
    with open(filename) as fp:
        content = []
        for line in fp:
            content.append(line.strip().split())

        num_even = [0 for _ in range(len(content[0]))]

        for i in range(len(content)):
            for j in range(len(content[0])):
                if content[i][j] // 2 == 0:
                    num_even[j] += 1

        return num_even

Getting Column Numbers
Major Error

---

def common_key_value_pairs(dict1, dict2):
    new_dict = {}
    for k in dict1.keys():
        if dict1[k] == dict2[k]:
            new_dict[k] = dict1[k]
    return new_dict

Working with Dictionaries
Minor error

